Efficient Differentiable Contact Model with Long-range Influence

With the maturation of differentiable physics, its role in various downstream applications: such as model predictive control, robotic design optimization, and neural PDE solvers, has become increasingly important. However, the derivative information provided by differentiable simulators can exhibit abrupt changes or vanish altogether, impeding the convergence of gradient-based optimizers. In this work, we demonstrate that such erratic gradient behavior is closely tied to the design of contact models. We further introduce a set of properties that a contact model must satisfy to ensure well-behaved gradient information. Lastly, we present a practical contact model for differentiable rigid-body simulators that satisfies all of these properties while maintaining computational efficiency. Our experiments show that, even from simple initializations, our contact model can discover complex, contact-rich control signals, enabling the successful execution of a range of downstream locomotion and manipulation tasks.

==> math/format.txt <==


This file contains a wxMaxima session in the .wxmx format.
.wxmx files are .xml-based files contained in a .zip container like .odt
or .docx files. After changing their name to end in .zip the .xml and
eventual bitmap files inside them can be extracted using any .zip file
viewer.
The reason why part of a .wxmx file still might still seem to make sense in a
ordinary text viewer is that the text portion of .wxmx by default
isn't compressed: The text is typically small and compressing it would
mean that changing a single character would (with a high probability) change
big parts of the  whole contents of the compressed .zip archive.
Even if version control tools like git and svn that remember all changes
that were ever made to a file can handle binary files compression would
make the changed part of the file bigger and therefore seriously reduce
the efficiency of version control

wxMaxima can be downloaded from https://github.com/wxMaxima-developers/wxmaxima.
It also is part of the windows installer for maxima
(https://wxmaxima-developers.github.io/wxmaxima/).

If a .wxmx file is broken but the content.xml portion of the file can still be
viewed using a text editor just save the xml's text as "content.xml"
and try to open it using a recent version of wxMaxima.
If it is valid XML (the XML header is intact, all opened tags are closed again,
the text is saved with the text encoding "UTF8 without BOM" and the few
special characters XML requires this for are properly escaped)
chances are high that wxMaxima will be able to recover all code and text
from the XML file.


